Do World Models Make Better Robots? A Survey of Evaluation Benchmarks for Predictive Embodied Intelligence

Robot learning now advances along two tracks that rarely meet. On one side, direct Vision-Language-Action (VLA) policies map observations to actions and are scored by closed-loop task success. On the other, predictive and generative world models forecast future observations and are scored by open-loop prediction or generation quality. A natural question sits between them: does world modelling earn a measurable, closed-loop advantage over a direct policy, and for which robotic capabilities? We argue that the field cannot yet answer this question, and that the reason is a gap in how it is measured, not in the models themselves. World-model benchmarks score prediction without ever executing it, while task-success suites host a single policy and never build a world-model versus VLA contrast. This survey maps the evaluation landscape around that gap. We catalogue 160 web-verified benchmarks spanning 2017 to 2026 and organise them by evaluation mode, robotic capability, and model family into four lanes: policy suites, embodied agents, world model evaluation, and prediction-to-action bridges. Across the corpus, 138 of 160 benchmarks are model-agnostic and only 11 (7%) build an explicit VLA-versus-world-model contrast; counterfactual capability is almost entirely unmeasured, and only four benchmarks turn prediction into executed action. We contribute an operational taxonomy, a coverage comparison against the eight closest surveys (ours is the only one to cross capability with model family), an evaluation loop that isolates the advantage of prediction, and an actionable protocol of four advantage-aware metrics anchored on named testbeds. The organising claim is not that world models help or do not help, but that answering the question requires benchmarks built to ask it.

==> 00README.txt <==
Do World Models Make Better Robots?
A Survey of Evaluation Benchmarks for Predictive Embodied Intelligence
================================================================

Self-contained LaTeX source, ready for arXiv submission (and Overleaf).

ARXIV SUBMISSION
----------------
Upload this whole zip. arXiv auto-detects main.tex (the only file with
\documentclass) and builds with pdfLaTeX (forced via \pdfoutput=1).
A pre-built main.bbl is bundled, so arXiv needs no .bib run; refs.bib is
included as well.

  Primary category : cs.RO
  Cross-list       : cs.AI, cs.CV

Expected output: 34 pages, 0 undefined references, 0 undefined citations,
no line numbers, no ACM branding, identical margins on every page, every
figure and table spanning the full text width.

LOCAL / OVERLEAF BUILD
----------------------
  pdflatex main            (one pass is enough thanks to the bundled .bbl)
Full rebuild from scratch:
  pdflatex main && bibtex main && pdflatex main && pdflatex main
Overleaf: upload zip, main document = main.tex, compiler = pdfLaTeX.

DOCUMENT CLASS + LAYOUT
-----------------------
\documentclass[manuscript,nonacm,oneside]{acmart}
\geometry{hmarginratio=1:1}
  manuscript = single-column preprint layout
  nonacm     = no ACM conference/journal branding, no copyright strip
  oneside + hmarginratio=1:1 = same left/right margins on every page
  (no odd/even "slip"); the review/line-number option is removed.
All figures and tables (body + appendix) are set to the full text width.

FILE MAP
--------
main.tex                  preamble (\pdfoutput, \geometry, mark macros
                          \yy \nn \pp \dm \dopen \dclosed \dbridge + colours),
                          title, author block, \input order, bib, appendix
main.bbl                  pre-built bibliography (164 references)
refs.bib                  all 164 references
styles/taxonomy_style.tex forest style + colour palette
sections/                 abstract, intro, methodology, taxonomy, gap,
                          future, limitations, conclusion, appendix
figures/                  11 figures (10 TikZ/forest + 1 hand-drawn:
                          figures/hand_drawn/fig_eval_loop_hand.png, Fig 10)
                          + figures/img/ (61 assets)
tables/                   13 tables (longtable / booktabs)

CONTENT
-------
160 web-verified benchmarks, 2017-2026, across four evaluation lanes
(policy suites, embodied agents, world-model evaluation, prediction-to-action
bridges). Core taxonomy = 86 representatives; full catalogue in Appendix A.


==> figures/img/collage_tiles/provenance.tsv <==
benchmark	key	arxiv_id	source	size
LIBERO	libero	2306.03310	largest raster pp.1-3 (libero_r-033.png)	480x384
CALVIN	calvin	2112.03227	largest raster pp.1-3 (calvin_r-000.png)	480x384
Meta-World	metaworld	1910.10897	largest raster pp.1-3 (metaworld_r-000.png)	480x384
ManiSkill2	maniskill2	2302.04659	largest raster pp.1-3 (maniskill2_r-000.png)	480x384
RoboCasa	robocasa	2406.02523	largest raster pp.1-3 (robocasa_r-000.png)	480x384
Habitat-3.0	habitat30	2310.13724	largest raster pp.1-3 (habitat30_r-001.png)	480x384
BEHAVIOR-1K	behavior1k	2403.09227	largest raster pp.1-3 (behavior1k_r-001.png)	480x384
ALFRED	alfred	1912.01734	largest raster pp.1-3 (alfred_r-021.png)	480x384
GemBench	gembench	2410.01345	largest raster pp.1-3 (gembench_r-002.png)	480x384
WorldModelBench	worldmodelbench	2502.20694	largest raster pp.1-3 (worldmodelbench_r-019.png)	480x384
Physics-IQ	physicsiq	2501.09038	largest raster pp.1-3 (physicsiq_r-002.png)	480x384
VBench-2.0	vbench20	2503.21755	page-1 render	480x384
WorldScore	worldscore	2504.00983	largest raster pp.1-3 (worldscore_r-003.png)	480x384
EWMBench	ewmbench	2505.09694	largest raster pp.1-3 (ewmbench_r-000.png)	480x384
EVA-Bench	evabench	2410.15461	largest raster pp.1-3 (evabench_r-020.png)	480x384
WorldPrediction	worldprediction	2506.04363	largest raster pp.1-3 (worldprediction_r-000.png)	480x384
Physion	physion	2106.08261	largest raster pp.1-3 (physion_r-000.png)	480x384
Physion++	physionpp	2306.15668	largest raster pp.1-3 (physionpp_r-000.png)	480x384

